Annotation-free Learning of Deep Representations for Word Spotting using Synthetic Data and Self Labeling

Word spotting is a popular tool for supporting the first exploration of historic, handwritten document collections. Today, the best performing methods rely on machine learning techniques, which require a high amount of annotated training material. As training data is usually not available in the application scenario, annotation-free methods aim at solving the retrieval task without representative training samples. In this work, we present an annotation-free method that still employs machine learning techniques and therefore outperforms other learning-free approaches. The weakly supervised training scheme relies on a lexicon, that does not need to precisely fit the dataset. In combination with a confidence based selection of pseudo-labeled training samples, we achieve state-of-the-art query-by-example performances. Furthermore, our method allows to perform query-by-string, which is usually not the case for other annotation-free methods.

==> gfx/standalone_iterative/hist.csv <==
bins,test_hist,dist_hist,train_hist
-4.856532714843750000e+03,0.000000000000000000e+00,3.000000000000000000e+00,0.000000000000000000e+00
-4.725646484375000000e+03,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
-4.594760742187500000e+03,0.000000000000000000e+00,2.000000000000000000e+00,0.000000000000000000e+00
-4.463875000000000000e+03,0.000000000000000000e+00,7.000000000000000000e+00,0.000000000000000000e+00
-4.332988769531250000e+03,0.000000000000000000e+00,1.300000000000000000e+01,0.000000000000000000e+00
-4.202103027343750000e+03,0.000000000000000000e+00,1.400000000000000000e+01,0.000000000000000000e+00
-4.071217041015625000e+03,0.000000000000000000e+00,2.100000000000000000e+01,0.000000000000000000e+00
-3.940331054687500000e+03,0.000000000000000000e+00,3.500000000000000000e+01,0.000000000000000000e+00
-3.809445312500000000e+03,0.000000000000000000e+00,5.300000000000000000e+01,0.000000000000000000e+00
-3.678559326171875000e+03,0.000000000000000000e+00,8.100000000000000000e+01,0.000000000000000000e+00
-3.547673339843750000e+03,0.000000000000000000e+00,1.020000000000000000e+02,0.000000000000000000e+00
-3.416787597656250000e+03,0.000000000000000000e+00,1.610000000000000000e+02,0.000000000000000000e+00
-3.285901611328125000e+03,0.000000000000000000e+00,1.940000000000000000e+02,0.000000000000000000e+00
-3.155015625000000000e+03,0.000000000000000000e+00,3.040000000000000000e+02,0.000000000000000000e+00
-3.024129882812500000e+03,0.000000000000000000e+00,3.020000000000000000e+02,0.000000000000000000e+00
-2.893243896484375000e+03,0.000000000000000000e+00,3.500000000000000000e+02,0.000000000000000000e+00
-2.762357910156250000e+03,0.000000000000000000e+00,4.680000000000000000e+02,0.000000000000000000e+00
-2.631471923828125000e+03,0.000000000000000000e+00,4.800000000000000000e+02,0.000000000000000000e+00
-2.500586181640625000e+03,0.000000000000000000e+00,5.240000000000000000e+02,0.000000000000000000e+00
-2.369700195312500000e+03,0.000000000000000000e+00,5.920000000000000000e+02,0.000000000000000000e+00
-2.238814208984375000e+03,0.000000000000000000e+00,6.590000000000000000e+02,0.000000000000000000e+00
-2.107928466796875000e+03,0.000000000000000000e+00,6.400000000000000000e+02,0.000000000000000000e+00
-1.977042480468750000e+03,0.000000000000000000e+00,6.630000000000000000e+02,0.000000000000000000e+00
-1.846156494140625000e+03,0.000000000000000000e+00,6.450000000000000000e+02,0.000000000000000000e+00
-1.715270629882812500e+03,0.000000000000000000e+00,5.770000000000000000e+02,0.000000000000000000e+00
-1.584384765625000000e+03,0.000000000000000000e+00,5.760000000000000000e+02,0.000000000000000000e+00
-1.453498779296875000e+03,0.000000000000000000e+00,5.040000000000000000e+02,0.000000000000000000e+00
-1.322612915039062500e+03,0.000000000000000000e+00,4.870000000000000000e+02,0.000000000000000000e+00
-1.191726928710937500e+03,0.000000000000000000e+00,4.400000000000000000e+02,0.000000000000000000e+00
-1.060841064453125000e+03,0.000000000000000000e+00,3.840000000000000000e+02,0.000000000000000000e+00
-9.299551391601562500e+02,0.000000000000000000e+00,3.630000000000000000e+02,0.000000000000000000e+00
-7.990692138671875000e+02,0.000000000000000000e+00,2.780000000000000000e+02,0.000000000000000000e+00
-6.681833496093750000e+02,0.000000000000000000e+00,2.560000000000000000e+02,0.000000000000000000e+00
-5.372974243164062500e+02,4.000000000000000000e+00,2.090000000000000000e+02,0.000000000000000000e+00
-4.064114990234375000e+02,4.000000000000000000e+00,1.820000000000000000e+02,0.000000000000000000e+00
-2.755255737304687500e+02,5.000000000000000000e+00,1.530000000000000000e+02,0.000000000000000000e+00
-1.446396789550781250e+02,6.000000000000000000e+00,1.280000000000000000e+02,1.000000000000000000e+00
-1.375375938415527344e+01,8.000000000000000000e+00,1.150000000000000000e+02,1.000000000000000000e+00
1.171321563720703125e+02,1.000000000000000000e+01,8.900000000000000000e+01,1.000000000000000000e+00
2.480180664062500000e+02,1.400000000000000000e+01,7.800000000000000000e+01,6.000000000000000000e+00
3.789039916992187500e+02,1.400000000000000000e+01,7.900000000000000000e+01,1.000000000000000000e+01
5.097898864746093750e+02,1.800000000000000000e+01,8.300000000000000000e+01,1.400000000000000000e+01
6.406757812500000000e+02,2.400000000000000000e+01,5.900000000000000000e+01,2.100000000000000000e+01
7.715617065429687500e+02,1.800000000000000000e+01,4.800000000000000000e+01,1.900000000000000000e+01
9.024476318359375000e+02,2.400000000000000000e+01,3.900000000000000000e+01,4.000000000000000000e+01
1.033333496093750000e+03,2.300000000000000000e+01,3.800000000000000000e+01,5.000000000000000000e+01
1.164219482421875000e+03,2.600000000000000000e+01,1.800000000000000000e+01,9.500000000000000000e+01
1.295105346679687500e+03,3.100000000000000000e+01,2.800000000000000000e+01,1.060000000000000000e+02
1.425991333007812500e+03,3.400000000000000000e+01,1.500000000000000000e+01,1.120000000000000000e+02
1.556877197265625000e+03,3.600000000000000000e+01,9.000000000000000000e+00,1.330000000000000000e+02
1.687763061523437500e+03,2.700000000000000000e+01,1.500000000000000000e+01,1.670000000000000000e+02
1.818649047851562500e+03,4.900000000000000000e+01,9.000000000000000000e+00,1.720000000000000000e+02
1.949534912109375000e+03,2.700000000000000000e+01,4.000000000000000000e+00,1.820000000000000000e+02
2.080420898437500000e+03,3.900000000000000000e+01,6.000000000000000000e+00,1.680000000000000000e+02
2.211306640625000000e+03,3.800000000000000000e+01,7.000000000000000000e+00,1.680000000000000000e+02
2.342192626953125000e+03,3.300000000000000000e+01,6.000000000000000000e+00,1.770000000000000000e+02
2.473078613281250000e+03,4.400000000000000000e+01,2.000000000000000000e+00,1.600000000000000000e+02
2.603964599609375000e+03,4.500000000000000000e+01,1.000000000000000000e+00,1.620000000000000000e+02
2.734850341796875000e+03,3.500000000000000000e+01,0.000000000000000000e+00,1.770000000000000000e+02
2.865736328125000000e+03,4.500000000000000000e+01,1.000000000000000000e+00,1.300000000000000000e+02
2.996622314453125000e+03,4.400000000000000000e+01,0.000000000000000000e+00,1.410000000000000000e+02
3.127508056640625000e+03,3.400000000000000000e+01,0.000000000000000000e+00,1.240000000000000000e+02
3.258394042968750000e+03,3.700000000000000000e+01,0.000000000000000000e+00,1.040000000000000000e+02
3.389280029296875000e+03,3.100000000000000000e+01,0.000000000000000000e+00,1.060000000000000000e+02
3.520166015625000000e+03,3.300000000000000000e+01,0.000000000000000000e+00,9.800000000000000000e+01
3.651051757812500000e+03,2.500000000000000000e+01,0.000000000000000000e+00,7.400000000000000000e+01
3.781937744140625000e+03,3.800000000000000000e+01,0.000000000000000000e+00,1.030000000000000000e+02
3.912823730468750000e+03,3.000000000000000000e+01,0.000000000000000000e+00,8.200000000000000000e+01
4.043709472656250000e+03,3.400000000000000000e+01,1.000000000000000000e+00,7.600000000000000000e+01
4.174595703125000000e+03,1.600000000000000000e+01,0.000000000000000000e+00,6.900000000000000000e+01
4.305481445312500000e+03,2.400000000000000000e+01,0.000000000000000000e+00,7.200000000000000000e+01
4.436367187500000000e+03,2.400000000000000000e+01,0.000000000000000000e+00,4.100000000000000000e+01
4.567253417968750000e+03,1.700000000000000000e+01,0.000000000000000000e+00,5.000000000000000000e+01
4.698139160156250000e+03,1.800000000000000000e+01,0.000000000000000000e+00,3.200000000000000000e+01
4.829024902343750000e+03,2.000000000000000000e+01,0.000000000000000000e+00,2.800000000000000000e+01
4.959911132812500000e+03,1.200000000000000000e+01,0.000000000000000000e+00,3.500000000000000000e+01
5.090796875000000000e+03,2.000000000000000000e+01,0.000000000000000000e+00,1.300000000000000000e+01
5.221682617187500000e+03,1.000000000000000000e+01,0.000000000000000000e+00,2.200000000000000000e+01
5.352568847656250000e+03,8.000000000000000000e+00,0.000000000000000000e+00,1.300000000000000000e+01
5.483454589843750000e+03,9.000000000000000000e+00,0.000000000000000000e+00,1.600000000000000000e+01
5.614340332031250000e+03,1.100000000000000000e+01,0.000000000000000000e+00,1.700000000000000000e+01
5.745226562500000000e+03,1.100000000000000000e+01,0.000000000000000000e+00,9.000000000000000000e+00
5.876112304687500000e+03,5.000000000000000000e+00,0.000000000000000000e+00,8.000000000000000000e+00
6.006998046875000000e+03,2.000000000000000000e+00,0.000000000000000000e+00,1.100000000000000000e+01
6.137884277343750000e+03,3.000000000000000000e+00,0.000000000000000000e+00,6.000000000000000000e+00
6.268770019531250000e+03,3.000000000000000000e+00,0.000000000000000000e+00,7.000000000000000000e+00
6.399655761718750000e+03,1.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000000e+00
6.530541992187500000e+03,3.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
6.661427734375000000e+03,1.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00
6.792313476562500000e+03,3.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00
6.923199707031250000e+03,2.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.054085449218750000e+03,1.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00
7.184971679687500000e+03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.315857421875000000e+03,1.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00
7.446743164062500000e+03,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000000e+00
7.577629394531250000e+03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.708515136718750000e+03,2.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.839400878906250000e+03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.970287109375000000e+03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.101172851562500000e+03,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00

